Convergence and long-time behavior of finite volumes for a generalized Poisson-Nernst-Planck system with cross-diffusion and size exclusion

We present a finite volume scheme for modeling the diffusion of charged particles, specifically ions, in constrained geometries using a degenerate Poisson-Nernst-Planck system with size exclusion yielding cross-diffusion. Our method utilizes a two-point flux approximation and is part of the exponentially fitted scheme framework. The scheme is shown to be thermodynamically consistent, as it ensures the decay of some discrete version of the free energy. Classical numerical analysis results -- existence of discrete solution, convergence of the scheme as the grid size and the time step go to $0$ -- follow. We also investigate the long-time behavior of the scheme, both from a theoretical and numerical point of view. Numerical simulations confirm our findings, but also point out some possibly very slow convergence towards equilibrium of the system under consideration.

==> results_long/TempsLong2D_EN1_14.txt <==
time		NRG_rel		NRG_rel_abs
0		8.243315e+00		8.243315e+00
2.000000e-02		2.323418e-01		2.323418e-01
4.000000e-02		4.473710e-02		4.473710e-02
6.000000e-02		2.574498e-02		2.574498e-02
8.000000e-02		1.635826e-02		1.635826e-02
1.000000e-01		1.071891e-02		1.071891e-02
1.200000e-01		7.147457e-03		7.147457e-03
1.400000e-01		4.824066e-03		4.824066e-03
1.600000e-01		3.284688e-03		3.284688e-03
1.800000e-01		2.250970e-03		2.250970e-03
2.000000e-01		1.549830e-03		1.549830e-03
2.200000e-01		1.070734e-03		1.070734e-03
2.400000e-01		7.415728e-04		7.415728e-04
2.600000e-01		5.145208e-04		5.145208e-04
2.800000e-01		3.574477e-04		3.574477e-04
3.000000e-01		2.485571e-04		2.485571e-04
3.200000e-01		1.729540e-04		1.729540e-04
3.400000e-01		1.204049e-04		1.204049e-04
3.600000e-01		8.385104e-05		8.385104e-05
3.800000e-01		5.840914e-05		5.840914e-05
4.000000e-01		4.069401e-05		4.069401e-05
4.200000e-01		2.835544e-05		2.835544e-05
4.400000e-01		1.975979e-05		1.975979e-05
4.600000e-01		1.377074e-05		1.377074e-05
4.800000e-01		9.597379e-06		9.597379e-06
5.000000e-01		6.689101e-06		6.689101e-06
5.200000e-01		4.662165e-06		4.662165e-06
5.400000e-01		3.249490e-06		3.249490e-06
5.600000e-01		2.264896e-06		2.264896e-06
5.800000e-01		1.578648e-06		1.578648e-06
6.000000e-01		1.100335e-06		1.100335e-06
6.200000e-01		7.669494e-07		7.669494e-07
6.400000e-01		5.345765e-07		5.345765e-07
6.600000e-01		3.726096e-07		3.726096e-07
6.800000e-01		2.597161e-07		2.597161e-07
7.000000e-01		1.810274e-07		1.810274e-07
7.200000e-01		1.261799e-07		1.261799e-07
7.400000e-01		8.795007e-08		8.795007e-08
7.600000e-01		6.130310e-08		6.130310e-08
7.800000e-01		4.272960e-08		4.272960e-08
8.000000e-01		2.978347e-08		2.978347e-08
8.200000e-01		2.075973e-08		2.075973e-08
8.400000e-01		1.446999e-08		1.446999e-08
8.600000e-01		1.008591e-08		1.008591e-08
8.800000e-01		7.030101e-09		7.030101e-09
9.000000e-01		4.900137e-09		4.900137e-09
9.200000e-01		3.415504e-09		3.415504e-09
9.400000e-01		2.380683e-09		2.380683e-09
9.600000e-01		1.659389e-09		1.659389e-09
9.800000e-01		1.156631e-09		1.156631e-09
1		8.061976e-10		8.061976e-10
1.020000e+00		5.619377e-10		5.619377e-10
1.040000e+00		3.916831e-10		3.916831e-10
1.060000e+00		2.730118e-10		2.730118e-10
1.080000e+00		1.902953e-10		1.902953e-10
1.100000e+00		1.326401e-10		1.326401e-10
1.120000e+00		9.245311e-11		9.245311e-11
1.140000e+00		6.444188e-11		6.444188e-11
1.160000e+00		4.491743e-11		4.491743e-11
1.180000e+00		3.130845e-11		3.130845e-11
1.200000e+00		2.182269e-11		2.182269e-11
1.220000e+00		1.521090e-11		1.521090e-11
1.240000e+00		1.060234e-11		1.060234e-11
1.260000e+00		7.390065e-12		7.390065e-12
1.280000e+00		5.151041e-12		5.151041e-12
1.300000e+00		3.590391e-12		3.590391e-12
1.320000e+00		2.502582e-12		2.502582e-12
1.340000e+00		1.744356e-12		1.744356e-12
1.360000e+00		1.215857e-12		1.215857e-12
1.380000e+00		8.474794e-13		8.474794e-13
1.400000e+00		5.907109e-13		5.907109e-13
1.420000e+00		4.117393e-13		4.117393e-13
1.440000e+00		2.869926e-13		2.869926e-13
1.460000e+00		2.000403e-13		2.000403e-13
1.480000e+00		1.394320e-13		1.394320e-13
1.500000e+00		9.718821e-14		9.718821e-14
1.520000e+00		6.774359e-14		6.774359e-14
1.540000e+00		4.721802e-14		4.721802e-14
1.560000e+00		3.291337e-14		3.291337e-14
1.580000e+00		2.294080e-14		2.294080e-14
1.600000e+00		1.599070e-14		1.599070e-14
1.620000e+00		1.114643e-14		1.114643e-14
1.640000e+00		7.769668e-15		7.769668e-15
1.660000e+00		5.415998e-15		5.415998e-15
1.680000e+00		3.775253e-15		3.775253e-15
1.700000e+00		2.631757e-15		2.631757e-15
1.720000e+00		1.833712e-15		1.833712e-15
1.740000e+00		1.279353e-15		1.279353e-15
1.760000e+00		8.912079e-16		8.912079e-16
1.780000e+00		6.228229e-16		6.228229e-16
1.800000e+00		4.332397e-16		4.332397e-16
1.820000e+00		3.027510e-16		3.027510e-16
1.840000e+00		2.105689e-16		2.105689e-16
1.860000e+00		1.474966e-16		1.474966e-16
1.880000e+00		1.040478e-16		1.040478e-16
1.900000e+00		7.142868e-17		7.142868e-17
1.920000e+00		5.109450e-17		5.109450e-17
1.940000e+00		3.654580e-17		3.654580e-17
1.960000e+00		2.497886e-17		2.497886e-17
1.980000e+00		1.837714e-17		1.837714e-17
2		1.253900e-17		1.253900e-17
2.020000e+00		9.195298e-18		9.195298e-18
2.040000e+00		7.166817e-18		7.166817e-18
2.060000e+00		5.129416e-18		5.129416e-18
2.080000e+00		4.681724e-18		4.681724e-18
2.100000e+00		2.838530e-18		2.838530e-18
2.120000e+00		3.273401e-18		3.273401e-18
2.140000e+00		1.900023e-18		1.900023e-18
2.160000e+00		1.537406e-18		1.537406e-18
2.180000e+00		2.219840e-18		2.219840e-18
2.200000e+00		1.668296e-18		1.668296e-18
2.220000e+00		1.925675e-18		1.925675e-18
2.240000e+00		7.420068e-19		7.420068e-19
2.260000e+00		2.145093e-19		2.145093e-19
2.280000e+00		5.858223e-19		5.858223e-19
2.300000e+00		4.842207e-19		4.842207e-19
2.320000e+00		1.469998e-18		1.469998e-18
2.340000e+00		2.381436e-18		2.381436e-18
2.360000e+00		4.829163e-19		4.829163e-19
2.380000e+00		9.967854e-19		9.967854e-19
2.400000e+00		2.514006e-19		2.514006e-19
2.420000e+00		1.170710e-18		1.170710e-18
2.440000e+00		2.027443e-18		2.027443e-18
2.460000e+00		6.377787e-19		6.377787e-19
2.480000e+00		1.697507e-18		1.697507e-18
2.500000e+00		8.701673e-19		8.701673e-19
2.520000e+00		4.140048e-19		4.140048e-19
2.540000e+00		1.258130e-18		1.258130e-18
2.560000e+00		-8.075970e-20		8.075970e-20
2.580000e+00		1.354000e-18		1.354000e-18
2.600000e+00		1.150586e-18		1.150586e-18
2.620000e+00		4.434994e-20		4.434994e-20
2.640000e+00		1.256849e-18		1.256849e-18
2.660000e+00		1.677546e-18		1.677546e-18
2.680000e+00		3.405884e-19		3.405884e-19
2.700000e+00		9.890436e-19		9.890436e-19
2.720000e+00		1.203633e-18		1.203633e-18
2.740000e+00		1.505482e-18		1.505482e-18
2.760000e+00		1.300922e-18		1.300922e-18
2.780000e+00		4.718187e-19		4.718187e-19
2.800000e+00		1.204760e-18		1.204760e-18
2.820000e+00		1.330396e-18		1.330396e-18
2.840000e+00		-3.275784e-19		3.275784e-19
2.860000e+00		1.389451e-18		1.389451e-18
2.880000e+00		6.306187e-19		6.306187e-19
2.900000e+00		2.216735e-18		2.216735e-18
2.920000e+00		1.335677e-18		1.335677e-18
2.940000e+00		1.064863e-18		1.064863e-18
2.960000e+00		5.182049e-19		5.182049e-19
2.980000e+00		6.292268e-19		6.292268e-19
3		1.266900e-18		1.266900e-18


==> results_long/TempsLong2D_EN2_14_lambdabig.txt <==
time		NRG_rel		NRG_rel_abs
0		7.489240e-01		7.489240e-01
2.000000e-02		6.274161e-01		6.274161e-01
4.000000e-02		5.731233e-01		5.731233e-01
6.000000e-02		5.289119e-01		5.289119e-01
8.000000e-02		4.899322e-01		4.899322e-01
1.000000e-01		4.545458e-01		4.545458e-01
1.200000e-01		4.219917e-01		4.219917e-01
1.400000e-01		3.918498e-01		3.918498e-01
1.600000e-01		3.638573e-01		3.638573e-01
1.800000e-01		3.378302e-01		3.378302e-01
2.000000e-01		3.136244e-01		3.136244e-01
2.200000e-01		2.911168e-01		2.911168e-01
2.400000e-01		2.701955e-01		2.701955e-01
2.600000e-01		2.507564e-01		2.507564e-01
2.800000e-01		2.327010e-01		2.327010e-01
3.000000e-01		2.159361e-01		2.159361e-01
3.200000e-01		2.003737e-01		2.003737e-01
3.400000e-01		1.859306e-01		1.859306e-01
3.600000e-01		1.725289e-01		1.725289e-01
3.800000e-01		1.600952e-01		1.600952e-01
4.000000e-01		1.485612e-01		1.485612e-01
4.200000e-01		1.378629e-01		1.378629e-01
4.400000e-01		1.279407e-01		1.279407e-01
4.600000e-01		1.187391e-01		1.187391e-01
4.800000e-01		1.102064e-01		1.102064e-01
5.000000e-01		1.022945e-01		1.022945e-01
5.200000e-01		9.495872e-02		9.495872e-02
5.400000e-01		8.815745e-02		8.815745e-02
5.600000e-01		8.185204e-02		8.185204e-02
5.800000e-01		7.600658e-02		7.600658e-02
6.000000e-01		7.058770e-02		7.058770e-02
6.200000e-01		6.556440e-02		6.556440e-02
6.400000e-01		6.090791e-02		6.090791e-02
6.600000e-01		5.659149e-02		5.659149e-02
6.800000e-01		5.259031e-02		5.259031e-02
7.000000e-01		4.888135e-02		4.888135e-02
7.200000e-01		4.544322e-02		4.544322e-02
7.400000e-01		4.225607e-02		4.225607e-02
7.600000e-01		3.930151e-02		3.930151e-02
7.800000e-01		3.656245e-02		3.656245e-02
8.000000e-01		3.402306e-02		3.402306e-02
8.200000e-01		3.166864e-02		3.166864e-02
8.400000e-01		2.948559e-02		2.948559e-02
8.600000e-01		2.746128e-02		2.746128e-02
8.800000e-01		2.558401e-02		2.558401e-02
9.000000e-01		2.384293e-02		2.384293e-02
9.200000e-01		2.222801e-02		2.222801e-02
9.400000e-01		2.072992e-02		2.072992e-02
9.600000e-01		1.934005e-02		1.934005e-02
9.800000e-01		1.805041e-02		1.805041e-02
1		1.685359e-02		1.685359e-02
1.020000e+00		1.574276e-02		1.574276e-02
1.040000e+00		1.471155e-02		1.471155e-02
1.060000e+00		1.375410e-02		1.375410e-02
1.080000e+00		1.286497e-02		1.286497e-02
1.100000e+00		1.203911e-02		1.203911e-02
1.120000e+00		1.127187e-02		1.127187e-02
1.140000e+00		1.055893e-02		1.055893e-02
1.160000e+00		9.896292e-03		9.896292e-03
1.180000e+00		9.280258e-03		9.280258e-03
1.200000e+00		8.707404e-03		8.707404e-03
1.220000e+00		8.174561e-03		8.174561e-03
1.240000e+00		7.678796e-03		7.678796e-03
1.260000e+00		7.217392e-03		7.217392e-03
1.280000e+00		6.787838e-03		6.787838e-03
1.300000e+00		6.387806e-03		6.387806e-03
1.320000e+00		6.015144e-03		6.015144e-03
1.340000e+00		5.667858e-03		5.667858e-03
1.360000e+00		5.344105e-03		5.344105e-03
1.380000e+00		5.042175e-03		5.042175e-03
1.400000e+00		4.760489e-03		4.760489e-03
1.420000e+00		4.497583e-03		4.497583e-03
1.440000e+00		4.252103e-03		4.252103e-03
1.460000e+00		4.022794e-03		4.022794e-03
1.480000e+00		3.808496e-03		3.808496e-03
1.500000e+00		3.608134e-03		3.608134e-03
1.520000e+00		3.420712e-03		3.420712e-03
1.540000e+00		3.245308e-03		3.245308e-03
1.560000e+00		3.081069e-03		3.081069e-03
1.580000e+00		2.927204e-03		2.927204e-03
1.600000e+00		2.782982e-03		2.782982e-03
1.620000e+00		2.647724e-03		2.647724e-03
1.640000e+00		2.520801e-03		2.520801e-03
1.660000e+00		2.401632e-03		2.401632e-03
1.680000e+00		2.289677e-03		2.289677e-03
1.700000e+00		2.184437e-03		2.184437e-03
1.720000e+00		2.085448e-03		2.085448e-03
1.740000e+00		1.992282e-03		1.992282e-03
1.760000e+00		1.904539e-03		1.904539e-03
1.780000e+00		1.821852e-03		1.821852e-03
1.800000e+00		1.743877e-03		1.743877e-03
1.820000e+00		1.670299e-03		1.670299e-03
1.840000e+00		1.600821e-03		1.600821e-03
1.860000e+00		1.535172e-03		1.535172e-03
1.880000e+00		1.473098e-03		1.473098e-03
1.900000e+00		1.414364e-03		1.414364e-03
1.920000e+00		1.358752e-03		1.358752e-03
1.940000e+00		1.306058e-03		1.306058e-03
1.960000e+00		1.256095e-03		1.256095e-03
1.980000e+00		1.208688e-03		1.208688e-03
2		1.163675e-03		1.163675e-03
2.020000e+00		1.120905e-03		1.120905e-03
2.040000e+00		1.080237e-03		1.080237e-03
2.060000e+00		1.041541e-03		1.041541e-03
2.080000e+00		1.004696e-03		1.004696e-03
2.100000e+00		9.695896e-04		9.695896e-04
2.120000e+00		9.361160e-04		9.361160e-04
2.140000e+00		9.041777e-04		9.041777e-04
2.160000e+00		8.736838e-04		8.736838e-04
2.180000e+00		8.445495e-04		8.445495e-04
2.200000e+00		8.166960e-04		8.166960e-04
2.220000e+00		7.900495e-04		7.900495e-04
2.240000e+00		7.645415e-04		7.645415e-04
2.260000e+00		7.401079e-04		7.401079e-04
2.280000e+00		7.166890e-04		7.166890e-04
2.300000e+00		6.942291e-04		6.942291e-04
2.320000e+00		6.726760e-04		6.726760e-04
2.340000e+00		6.519811e-04		6.519811e-04
2.360000e+00		6.320989e-04		6.320989e-04
2.380000e+00		6.129868e-04		6.129868e-04
2.400000e+00		5.946051e-04		5.946051e-04
2.420000e+00		5.769164e-04		5.769164e-04
2.440000e+00		5.598858e-04		5.598858e-04
2.460000e+00		5.434807e-04		5.434807e-04
2.480000e+00		5.276704e-04		5.276704e-04
2.500000e+00		5.124260e-04		5.124260e-04
2.520000e+00		4.977206e-04		4.977206e-04
2.540000e+00		4.835288e-04		4.835288e-04
2.560000e+00		4.698268e-04		4.698268e-04
2.580000e+00		4.565921e-04		4.565921e-04
2.600000e+00		4.438036e-04		4.438036e-04
2.620000e+00		4.314416e-04		4.314416e-04
2.640000e+00		4.194872e-04		4.194872e-04
2.660000e+00		4.079229e-04		4.079229e-04
2.680000e+00		3.967320e-04		3.967320e-04
2.700000e+00		3.858988e-04		3.858988e-04
2.720000e+00		3.754084e-04		3.754084e-04
2.740000e+00		3.652470e-04		3.652470e-04
2.760000e+00		3.554011e-04		3.554011e-04
2.780000e+00		3.458582e-04		3.458582e-04
2.800000e+00		3.366065e-04		3.366065e-04
2.820000e+00		3.276347e-04		3.276347e-04
2.840000e+00		3.189321e-04		3.189321e-04
2.860000e+00		3.104886e-04		3.104886e-04
2.880000e+00		3.022945e-04		3.022945e-04
2.900000e+00		2.943406e-04		2.943406e-04
2.920000e+00		2.866184e-04		2.866184e-04
2.940000e+00		2.791194e-04		2.791194e-04
2.960000e+00		2.718358e-04		2.718358e-04
2.980000e+00		2.647600e-04		2.647600e-04
3		2.578850e-04		2.578850e-04


==> results_long/TempsLong_2D_C_14.txt <==
time		NRG_rel		NRG_rel_abs
0		1.603192e+00		1.603192e+00
2.000000e-02		2.091208e-01		2.091208e-01
4.000000e-02		1.186574e-01		1.186574e-01
6.000000e-02		1.015979e-01		1.015979e-01
8.000000e-02		9.366999e-02		9.366999e-02
1.000000e-01		8.826560e-02		8.826560e-02
1.200000e-01		8.406008e-02		8.406008e-02
1.400000e-01		8.059761e-02		8.059761e-02
1.600000e-01		7.766246e-02		7.766246e-02
1.800000e-01		7.513101e-02		7.513101e-02
2.000000e-01		7.292255e-02		7.292255e-02
2.200000e-01		7.097945e-02		7.097945e-02
2.400000e-01		6.925798e-02		6.925798e-02
2.600000e-01		6.772363e-02		6.772363e-02
2.800000e-01		6.634848e-02		6.634848e-02
3.000000e-01		6.510958e-02		6.510958e-02
3.200000e-01		6.398783e-02		6.398783e-02
3.400000e-01		6.296725e-02		6.296725e-02
3.600000e-01		6.203437e-02		6.203437e-02
3.800000e-01		6.117778e-02		6.117778e-02
4.000000e-01		6.038780e-02		6.038780e-02
4.200000e-01		5.965618e-02		5.965618e-02
4.400000e-01		5.897586e-02		5.897586e-02
4.600000e-01		5.834081e-02		5.834081e-02
4.800000e-01		5.774583e-02		5.774583e-02
5.000000e-01		5.718645e-02		5.718645e-02
5.200000e-01		5.665882e-02		5.665882e-02
5.400000e-01		5.615959e-02		5.615959e-02
5.600000e-01		5.568587e-02		5.568587e-02
5.800000e-01		5.523512e-02		5.523512e-02
6.000000e-01		5.480515e-02		5.480515e-02
6.200000e-01		5.439403e-02		5.439403e-02
6.400000e-01		5.400007e-02		5.400007e-02
6.600000e-01		5.362178e-02		5.362178e-02
6.800000e-01		5.325786e-02		5.325786e-02
7.000000e-01		5.290714e-02		5.290714e-02
7.200000e-01		5.256859e-02		5.256859e-02
7.400000e-01		5.224130e-02		5.224130e-02
7.600000e-01		5.192445e-02		5.192445e-02
7.800000e-01		5.161731e-02		5.161731e-02
8.000000e-01		5.131922e-02		5.131922e-02
8.200000e-01		5.102959e-02		5.102959e-02
8.400000e-01		5.074789e-02		5.074789e-02
8.600000e-01		5.047364e-02		5.047364e-02
8.800000e-01		5.020639e-02		5.020639e-02
9.000000e-01		4.994576e-02		4.994576e-02
9.200000e-01		4.969136e-02		4.969136e-02
9.400000e-01		4.944289e-02		4.944289e-02
9.600000e-01		4.920001e-02		4.920001e-02
9.800000e-01		4.896247e-02		4.896247e-02
1		4.873000e-02		4.873000e-02
1.020000e+00		4.850236e-02		4.850236e-02
1.040000e+00		4.827933e-02		4.827933e-02
1.060000e+00		4.806070e-02		4.806070e-02
1.080000e+00		4.784629e-02		4.784629e-02
1.100000e+00		4.763592e-02		4.763592e-02
1.120000e+00		4.742942e-02		4.742942e-02
1.140000e+00		4.722663e-02		4.722663e-02
1.160000e+00		4.702742e-02		4.702742e-02
1.180000e+00		4.683165e-02		4.683165e-02
1.200000e+00		4.663919e-02		4.663919e-02
1.220000e+00		4.644992e-02		4.644992e-02
1.240000e+00		4.626372e-02		4.626372e-02
1.260000e+00		4.608050e-02		4.608050e-02
1.280000e+00		4.590014e-02		4.590014e-02
1.300000e+00		4.572256e-02		4.572256e-02
1.320000e+00		4.554766e-02		4.554766e-02
1.340000e+00		4.537536e-02		4.537536e-02
1.360000e+00		4.520558e-02		4.520558e-02
1.380000e+00		4.503823e-02		4.503823e-02
1.400000e+00		4.487325e-02		4.487325e-02
1.420000e+00		4.471057e-02		4.471057e-02
1.440000e+00		4.455012e-02		4.455012e-02
1.460000e+00		4.439183e-02		4.439183e-02
1.480000e+00		4.423564e-02		4.423564e-02
1.500000e+00		4.408150e-02		4.408150e-02
1.520000e+00		4.392935e-02		4.392935e-02
1.540000e+00		4.377914e-02		4.377914e-02
1.560000e+00		4.363082e-02		4.363082e-02
1.580000e+00		4.348433e-02		4.348433e-02
1.600000e+00		4.333963e-02		4.333963e-02
1.620000e+00		4.319668e-02		4.319668e-02
1.640000e+00		4.305543e-02		4.305543e-02
1.660000e+00		4.291583e-02		4.291583e-02
1.680000e+00		4.277786e-02		4.277786e-02
1.700000e+00		4.264147e-02		4.264147e-02
1.720000e+00		4.250662e-02		4.250662e-02
1.740000e+00		4.237329e-02		4.237329e-02
1.760000e+00		4.224142e-02		4.224142e-02
1.780000e+00		4.211100e-02		4.211100e-02
1.800000e+00		4.198199e-02		4.198199e-02
1.820000e+00		4.185435e-02		4.185435e-02
1.840000e+00		4.172806e-02		4.172806e-02
1.860000e+00		4.160309e-02		4.160309e-02
1.880000e+00		4.147941e-02		4.147941e-02
1.900000e+00		4.135699e-02		4.135699e-02
1.920000e+00		4.123581e-02		4.123581e-02
1.940000e+00		4.111584e-02		4.111584e-02
1.960000e+00		4.099706e-02		4.099706e-02
1.980000e+00		4.087945e-02		4.087945e-02
2		4.076297e-02		4.076297e-02
2.020000e+00		4.064761e-02		4.064761e-02
2.040000e+00		4.053335e-02		4.053335e-02
2.060000e+00		4.042016e-02		4.042016e-02
2.080000e+00		4.030803e-02		4.030803e-02
2.100000e+00		4.019693e-02		4.019693e-02
2.120000e+00		4.008685e-02		4.008685e-02
2.140000e+00		3.997777e-02		3.997777e-02
2.160000e+00		3.986966e-02		3.986966e-02
2.180000e+00		3.976252e-02		3.976252e-02
2.200000e+00		3.965631e-02		3.965631e-02
2.220000e+00		3.955104e-02		3.955104e-02
2.240000e+00		3.944668e-02		3.944668e-02
2.260000e+00		3.934321e-02		3.934321e-02
2.280000e+00		3.924062e-02		3.924062e-02
2.300000e+00		3.913890e-02		3.913890e-02
2.320000e+00		3.903802e-02		3.903802e-02
2.340000e+00		3.893798e-02		3.893798e-02
2.360000e+00		3.883877e-02		3.883877e-02
2.380000e+00		3.874036e-02		3.874036e-02
2.400000e+00		3.864274e-02		3.864274e-02
2.420000e+00		3.854591e-02		3.854591e-02
2.440000e+00		3.844985e-02		3.844985e-02
2.460000e+00		3.835454e-02		3.835454e-02
2.480000e+00		3.825998e-02		3.825998e-02
2.500000e+00		3.816616e-02		3.816616e-02
2.520000e+00		3.807305e-02		3.807305e-02
2.540000e+00		3.798066e-02		3.798066e-02
2.560000e+00		3.788896e-02		3.788896e-02
2.580000e+00		3.779796e-02		3.779796e-02
2.600000e+00		3.770764e-02		3.770764e-02
2.620000e+00		3.761798e-02		3.761798e-02
2.640000e+00		3.752899e-02		3.752899e-02
2.660000e+00		3.744064e-02		3.744064e-02
2.680000e+00		3.735293e-02		3.735293e-02
2.700000e+00		3.726586e-02		3.726586e-02
2.720000e+00		3.717940e-02		3.717940e-02
2.740000e+00		3.709356e-02		3.709356e-02
2.760000e+00		3.700833e-02		3.700833e-02
2.780000e+00		3.692369e-02		3.692369e-02
2.800000e+00		3.683963e-02		3.683963e-02
2.820000e+00		3.675616e-02		3.675616e-02
2.840000e+00		3.667326e-02		3.667326e-02
2.860000e+00		3.659092e-02		3.659092e-02
2.880000e+00		3.650913e-02		3.650913e-02
2.900000e+00		3.642790e-02		3.642790e-02
2.920000e+00		3.634720e-02		3.634720e-02
2.940000e+00		3.626704e-02		3.626704e-02
2.960000e+00		3.618741e-02		3.618741e-02
2.980000e+00		3.610830e-02		3.610830e-02
3		3.602970e-02		3.602970e-02


==> results_long/TempsLong_2D_C_14_lambdabig.txt <==
time		NRG_rel		NRG_rel_abs
0		4.120113e-02		4.120113e-02
2.000000e-02		2.788924e-02		2.788924e-02
4.000000e-02		1.990553e-02		1.990553e-02
6.000000e-02		1.453783e-02		1.453783e-02
8.000000e-02		1.079777e-02		1.079777e-02
1.000000e-01		8.137285e-03		8.137285e-03
1.200000e-01		6.215651e-03		6.215651e-03
1.400000e-01		4.809326e-03		4.809326e-03
1.600000e-01		3.767273e-03		3.767273e-03
1.800000e-01		2.985611e-03		2.985611e-03
2.000000e-01		2.392028e-03		2.392028e-03
2.200000e-01		1.935712e-03		1.935712e-03
2.400000e-01		1.580655e-03		1.580655e-03
2.600000e-01		1.301133e-03		1.301133e-03
2.800000e-01		1.078611e-03		1.078611e-03
3.000000e-01		8.996134e-04		8.996134e-04
3.200000e-01		7.542469e-04		7.542469e-04
3.400000e-01		6.351743e-04		6.351743e-04
3.600000e-01		5.368937e-04		5.368937e-04
3.800000e-01		4.552322e-04		4.552322e-04
4.000000e-01		3.869881e-04		3.869881e-04
4.200000e-01		3.296763e-04		3.296763e-04
4.400000e-01		2.813450e-04		2.813450e-04
4.600000e-01		2.404444e-04		2.404444e-04
4.800000e-01		2.057314e-04		2.057314e-04
5.000000e-01		1.761987e-04		1.761987e-04
5.200000e-01		1.510233e-04		1.510233e-04
5.400000e-01		1.295270e-04		1.295270e-04
5.600000e-01		1.111476e-04		1.111476e-04
5.800000e-01		9.541601e-05		9.541601e-05
6.000000e-01		8.193867e-05		8.193867e-05
6.200000e-01		7.038419e-05		7.038419e-05
6.400000e-01		6.047238e-05		6.047238e-05
6.600000e-01		5.196564e-05		5.196564e-05
6.800000e-01		4.466196e-05		4.466196e-05
7.000000e-01		3.838924e-05		3.838924e-05
7.200000e-01		3.300057e-05		3.300057e-05
7.400000e-01		2.837043e-05		2.837043e-05
7.600000e-01		2.439137e-05		2.439137e-05
7.800000e-01		2.097140e-05		2.097140e-05
8.000000e-01		1.803163e-05		1.803163e-05
8.200000e-01		1.550444e-05		1.550444e-05
8.400000e-01		1.333176e-05		1.333176e-05
8.600000e-01		1.146376e-05		1.146376e-05
8.800000e-01		9.857655e-06		9.857655e-06
9.000000e-01		8.476668e-06		8.476668e-06
9.200000e-01		7.289216e-06		7.289216e-06
9.400000e-01		6.268153e-06		6.268153e-06
9.600000e-01		5.390149e-06		5.390149e-06
9.800000e-01		4.635150e-06		4.635150e-06
1		3.985918e-06		3.985918e-06
1.020000e+00		3.427630e-06		3.427630e-06
1.040000e+00		2.947544e-06		2.947544e-06
1.060000e+00		2.534704e-06		2.534704e-06
1.080000e+00		2.179689e-06		2.179689e-06
1.100000e+00		1.874400e-06		1.874400e-06
1.120000e+00		1.611870e-06		1.611870e-06
1.140000e+00		1.386111e-06		1.386111e-06
1.160000e+00		1.191972e-06		1.191972e-06
1.180000e+00		1.025024e-06		1.025024e-06
1.200000e+00		8.814594e-07		8.814594e-07
1.220000e+00		7.580021e-07		7.580021e-07
1.240000e+00		6.518363e-07		6.518363e-07
1.260000e+00		5.605400e-07		5.605400e-07
1.280000e+00		4.820308e-07		4.820308e-07
1.300000e+00		4.145175e-07		4.145175e-07
1.320000e+00		3.564602e-07		3.564602e-07
1.340000e+00		3.065344e-07		3.065344e-07
1.360000e+00		2.636012e-07		2.636012e-07
1.380000e+00		2.266812e-07		2.266812e-07
1.400000e+00		1.949323e-07		1.949323e-07
1.420000e+00		1.676302e-07		1.676302e-07
1.440000e+00		1.441520e-07		1.441520e-07
1.460000e+00		1.239622e-07		1.239622e-07
1.480000e+00		1.066144e-07		1.066144e-07
1.500000e+00		9.168116e-08		9.168116e-08
1.520000e+00		7.883963e-08		7.883963e-08
1.540000e+00		6.779680e-08		6.779680e-08
1.560000e+00		5.830073e-08		5.830073e-08
1.580000e+00		5.013475e-08		5.013475e-08
1.600000e+00		4.311257e-08		4.311257e-08
1.620000e+00		3.707398e-08		3.707398e-08
1.640000e+00		3.188119e-08		3.188119e-08
1.660000e+00		2.741575e-08		2.741575e-08
1.680000e+00		2.357577e-08		2.357577e-08
1.700000e+00		2.027364e-08		2.027364e-08
1.720000e+00		1.743403e-08		1.743403e-08
1.740000e+00		1.499216e-08		1.499216e-08
1.760000e+00		1.289230e-08		1.289230e-08
1.780000e+00		1.108657e-08		1.108657e-08
1.800000e+00		9.533754e-09		9.533754e-09
1.820000e+00		8.198434e-09		8.198434e-09
1.840000e+00		7.050145e-09		7.050145e-09
1.860000e+00		6.062691e-09		6.062691e-09
1.880000e+00		5.213543e-09		5.213543e-09
1.900000e+00		4.483329e-09		4.483329e-09
1.920000e+00		3.855392e-09		3.855392e-09
1.940000e+00		3.315405e-09		3.315405e-09
1.960000e+00		2.851050e-09		2.851050e-09
1.980000e+00		2.451733e-09		2.451733e-09
2		2.108346e-09		2.108346e-09
2.020000e+00		1.813053e-09		1.813053e-09
2.040000e+00		1.559120e-09		1.559120e-09
2.060000e+00		1.340753e-09		1.340753e-09
2.080000e+00		1.152970e-09		1.152970e-09
2.100000e+00		9.914877e-10		9.914877e-10
2.120000e+00		8.526228e-10		8.526228e-10
2.140000e+00		7.332072e-10		7.332072e-10
2.160000e+00		6.305167e-10		6.305167e-10
2.180000e+00		5.422090e-10		5.422090e-10
2.200000e+00		4.662694e-10		4.662694e-10
2.220000e+00		4.009658e-10		4.009658e-10
2.240000e+00		3.448084e-10		3.448084e-10
2.260000e+00		2.965163e-10		2.965163e-10
2.280000e+00		2.549878e-10		2.549878e-10
2.300000e+00		2.192756e-10		2.192756e-10
2.320000e+00		1.885652e-10		1.885652e-10
2.340000e+00		1.621559e-10		1.621559e-10
2.360000e+00		1.394454e-10		1.394454e-10
2.380000e+00		1.199156e-10		1.199156e-10
2.400000e+00		1.031211e-10		1.031211e-10
2.420000e+00		8.867866e-11		8.867866e-11
2.440000e+00		7.625899e-11		7.625899e-11
2.460000e+00		6.557874e-11		6.557874e-11
2.480000e+00		5.639431e-11		5.639431e-11
2.500000e+00		4.849618e-11		4.849618e-11
2.520000e+00		4.170421e-11		4.170421e-11
2.540000e+00		3.586348e-11		3.586348e-11
2.560000e+00		3.084076e-11		3.084076e-11
2.580000e+00		2.652149e-11		2.652149e-11
2.600000e+00		2.280713e-11		2.280713e-11
2.620000e+00		1.961298e-11		1.961298e-11
2.640000e+00		1.686618e-11		1.686618e-11
2.660000e+00		1.450407e-11		1.450407e-11
2.680000e+00		1.247278e-11		1.247278e-11
2.700000e+00		1.072597e-11		1.072597e-11
2.720000e+00		9.223801e-12		9.223801e-12
2.740000e+00		7.932015e-12		7.932015e-12
2.760000e+00		6.821143e-12		6.821143e-12
2.780000e+00		5.865850e-12		5.865850e-12
2.800000e+00		5.044344e-12		5.044344e-12
2.820000e+00		4.337892e-12		4.337892e-12
2.840000e+00		3.730375e-12		3.730375e-12
2.860000e+00		3.207943e-12		3.207943e-12
2.880000e+00		2.758677e-12		2.758677e-12
2.900000e+00		2.372330e-12		2.372330e-12
2.920000e+00		2.040090e-12		2.040090e-12
2.940000e+00		1.754380e-12		1.754380e-12
2.960000e+00		1.508684e-12		1.508684e-12
2.980000e+00		1.297397e-12		1.297397e-12
3		1.115699e-12		1.115699e-12


==> results_long/TempsLong_2D_EN_14_lambdabig.txt <==
time		NRG_rel		NRG_rel_abs
0		7.071898e-01		7.071898e-01
2.000000e-02		2.688802e-01		2.688802e-01
4.000000e-02		1.404021e-01		1.404021e-01
6.000000e-02		7.858574e-02		7.858574e-02
8.000000e-02		4.609705e-02		4.609705e-02
1.000000e-01		2.810062e-02		2.810062e-02
1.200000e-01		1.772329e-02		1.772329e-02
1.400000e-01		1.152228e-02		1.152228e-02
1.600000e-01		7.691139e-03		7.691139e-03
1.800000e-01		5.249459e-03		5.249459e-03
2.000000e-01		3.648939e-03		3.648939e-03
2.200000e-01		2.573709e-03		2.573709e-03
2.400000e-01		1.836231e-03		1.836231e-03
2.600000e-01		1.321731e-03		1.321731e-03
2.800000e-01		9.578674e-04		9.578674e-04
3.000000e-01		6.977653e-04		6.977653e-04
3.200000e-01		5.102831e-04		5.102831e-04
3.400000e-01		3.742795e-04		3.742795e-04
3.600000e-01		2.751372e-04		2.751372e-04
3.800000e-01		2.025972e-04		2.025972e-04
4.000000e-01		1.493721e-04		1.493721e-04
4.200000e-01		1.102356e-04		1.102356e-04
4.400000e-01		8.141224e-05		8.141224e-05
4.600000e-01		6.015834e-05		6.015834e-05
4.800000e-01		4.447159e-05		4.447159e-05
5.000000e-01		3.288565e-05		3.288565e-05
5.200000e-01		2.432395e-05		2.432395e-05
5.400000e-01		1.799455e-05		1.799455e-05
5.600000e-01		1.331398e-05		1.331398e-05
5.800000e-01		9.851914e-06		9.851914e-06
6.000000e-01		7.290683e-06		7.290683e-06
6.200000e-01		5.395634e-06		5.395634e-06
6.400000e-01		3.993348e-06		3.993348e-06
6.600000e-01		2.955612e-06		2.955612e-06
6.800000e-01		2.187609e-06		2.187609e-06
7.000000e-01		1.619203e-06		1.619203e-06
7.200000e-01		1.198505e-06		1.198505e-06
7.400000e-01		8.871236e-07		8.871236e-07
7.600000e-01		6.566479e-07		6.566479e-07
7.800000e-01		4.860539e-07		4.860539e-07
8.000000e-01		3.597816e-07		3.597816e-07
8.200000e-01		2.663149e-07		2.663149e-07
8.400000e-01		1.971305e-07		1.971305e-07
8.600000e-01		1.459196e-07		1.459196e-07
8.800000e-01		1.080126e-07		1.080126e-07
9.000000e-01		7.995327e-08		7.995327e-08
9.200000e-01		5.919806e-08		5.919806e-08
9.400000e-01		4.381802e-08		4.381802e-08
9.600000e-01		3.243387e-08		3.243387e-08
9.800000e-01		2.400741e-08		2.400741e-08
1		1.777021e-08		1.777021e-08
1.020000e+00		1.315346e-08		1.315346e-08
1.040000e+00		9.736171e-09		9.736171e-09
1.060000e+00		7.206704e-09		7.206704e-09
1.080000e+00		5.334401e-09		5.334401e-09
1.100000e+00		3.948526e-09		3.948526e-09
1.120000e+00		2.922703e-09		2.922703e-09
1.140000e+00		2.163390e-09		2.163390e-09
1.160000e+00		1.601346e-09		1.601346e-09
1.180000e+00		1.185321e-09		1.185321e-09
1.200000e+00		8.773793e-10		8.773793e-10
1.220000e+00		6.494399e-10		6.494399e-10
1.240000e+00		4.807185e-10		4.807185e-10
1.260000e+00		3.558305e-10		3.558305e-10
1.280000e+00		2.633879e-10		2.633879e-10
1.300000e+00		1.949615e-10		1.949615e-10
1.320000e+00		1.443119e-10		1.443119e-10
1.340000e+00		1.068208e-10		1.068208e-10
1.360000e+00		7.906965e-11		7.906965e-11
1.380000e+00		5.852807e-11		5.852807e-11
1.400000e+00		4.332304e-11		4.332304e-11
1.420000e+00		3.206815e-11		3.206815e-11
1.440000e+00		2.373719e-11		2.373719e-11
1.460000e+00		1.757054e-11		1.757054e-11
1.480000e+00		1.300592e-11		1.300592e-11
1.500000e+00		9.627147e-12		9.627147e-12
1.520000e+00		7.126141e-12		7.126141e-12
1.540000e+00		5.274867e-12		5.274867e-12
1.560000e+00		3.904532e-12		3.904532e-12
1.580000e+00		2.890192e-12		2.890192e-12
1.600000e+00		2.139365e-12		2.139365e-12
1.620000e+00		1.583592e-12		1.583592e-12
1.640000e+00		1.172201e-12		1.172201e-12
1.660000e+00		8.676821e-13		8.676821e-13
1.680000e+00		6.422750e-13		6.422750e-13
1.700000e+00		4.754235e-13		4.754235e-13
1.720000e+00		3.519173e-13		3.519173e-13
1.740000e+00		2.604968e-13		2.604968e-13
1.760000e+00		1.928238e-13		1.928238e-13
1.780000e+00		1.427326e-13		1.427326e-13
1.800000e+00		1.056537e-13		1.056537e-13
1.820000e+00		7.820710e-14		7.820710e-14
1.840000e+00		5.789069e-14		5.789069e-14
1.860000e+00		4.285173e-14		4.285173e-14
1.880000e+00		3.172056e-14		3.172056e-14
1.900000e+00		2.347964e-14		2.347964e-14
1.920000e+00		1.738103e-14		1.738103e-14
1.940000e+00		1.286564e-14		1.286564e-14
1.960000e+00		9.522725e-15		9.522725e-15
1.980000e+00		7.049939e-15		7.049939e-15
2		5.218882e-15		5.218882e-15
2.020000e+00		3.863062e-15		3.863062e-15
2.040000e+00		2.859156e-15		2.859156e-15
2.060000e+00		2.116750e-15		2.116750e-15
2.080000e+00		1.567086e-15		1.567086e-15
2.100000e+00		1.158461e-15		1.158461e-15
2.120000e+00		8.583608e-16		8.583608e-16
2.140000e+00		6.346052e-16		6.346052e-16
2.160000e+00		4.702013e-16		4.702013e-16
2.180000e+00		3.492401e-16		3.492401e-16
2.200000e+00		2.587461e-16		2.587461e-16
2.220000e+00		1.910227e-16		1.910227e-16
2.240000e+00		1.412034e-16		1.412034e-16
2.260000e+00		1.042966e-16		1.042966e-16
2.280000e+00		7.795344e-17		7.795344e-17
2.300000e+00		5.728917e-17		5.728917e-17
2.320000e+00		4.322567e-17		4.322567e-17
2.340000e+00		3.120233e-17		3.120233e-17
2.360000e+00		2.342307e-17		2.342307e-17
2.380000e+00		1.752971e-17		1.752971e-17
2.400000e+00		1.261577e-17		1.261577e-17
2.420000e+00		9.549002e-18		9.549002e-18
2.440000e+00		7.591468e-18		7.591468e-18
2.460000e+00		4.895840e-18		4.895840e-18
2.480000e+00		3.318775e-18		3.318775e-18
2.500000e+00		2.536283e-18		2.536283e-18
2.520000e+00		1.943063e-18		1.943063e-18
2.540000e+00		8.121462e-19		8.121462e-19
2.560000e+00		9.825991e-19		9.825991e-19
2.580000e+00		1.487058e-18		1.487058e-18
2.600000e+00		-1.927796e-19		1.927796e-19
2.620000e+00		2.582746e-19		2.582746e-19
2.640000e+00		5.382981e-19		5.382981e-19
2.660000e+00		8.023903e-20		8.023903e-20
2.680000e+00		4.862724e-20		4.862724e-20
2.700000e+00		-5.215975e-19		5.215975e-19
2.720000e+00		-3.606027e-19		3.606027e-19
2.740000e+00		6.971676e-21		6.971676e-21
2.760000e+00		2.616312e-19		2.616312e-19
2.780000e+00		4.117921e-19		4.117921e-19
2.800000e+00		5.472085e-19		5.472085e-19
2.820000e+00		-1.976210e-19		1.976210e-19
2.840000e+00		-2.172665e-19		2.172665e-19
2.860000e+00		2.015891e-19		2.015891e-19
2.880000e+00		7.566812e-19		7.566812e-19
2.900000e+00		3.812134e-19		3.812134e-19
2.920000e+00		2.627353e-19		2.627353e-19
2.940000e+00		4.507289e-20		4.507289e-20
2.960000e+00		-1.515804e-18		1.515804e-18
2.980000e+00		-1.352757e-19		1.352757e-19
3		4.311216e-20		4.311216e-20


==> results_long/conv_SG.txt <==
NbCells		errL1L1		errLinfL1		TotNiter
100		1.936123e-03		2.180707e-03		2693
200		4.853651e-04		5.470391e-04		2790
400		1.214453e-04		1.368001e-04		2839
800		3.042090e-05		3.418758e-05		2865
1600		7.588426e-06		8.555071e-06		2876
3200		1.898101e-06		2.160961e-06		2882
6400		4.764660e-07		7.996092e-07		2885
12800		1.222595e-07		5.006137e-07		2887
25600		3.495114e-08		4.370081e-07		2888
51200		1.369112e-08		4.277414e-07		2888


==> results_long/snapshots_SQRA.txt <==
x		u1		u2		u0		phi
2.500000e-03		1.421256e-01		5.767664e-01		2.811080e-01		1.003574e+01
7.500000e-03		1.311997e-01		5.706916e-01		2.981087e-01		1.010506e+01
1.250000e-02		1.211734e-01		5.638272e-01		3.149995e-01		1.017229e+01
1.750000e-02		1.119794e-01		5.562943e-01		3.317263e-01		1.023752e+01
2.250000e-02		1.035534e-01		5.482058e-01		3.482408e-01		1.030079e+01
2.750000e-02		9.583430e-02		5.396652e-01		3.645005e-01		1.036217e+01
3.250000e-02		8.876443e-02		5.307671e-01		3.804685e-01		1.042173e+01
3.750000e-02		8.228980e-02		5.215970e-01		3.961132e-01		1.047951e+01
4.250000e-02		7.636008e-02		5.122317e-01		4.114082e-01		1.053558e+01
4.750000e-02		7.092863e-02		5.027396e-01		4.263318e-01		1.058998e+01
5.250000e-02		6.595235e-02		4.931809e-01		4.408667e-01		1.064278e+01
5.750000e-02		6.139153e-02		4.836088e-01		4.549997e-01		1.069401e+01
6.250000e-02		5.720976e-02		4.740692e-01		4.687210e-01		1.074373e+01
6.750000e-02		5.337364e-02		4.646021e-01		4.820242e-01		1.079197e+01
7.250000e-02		4.985265e-02		4.552415e-01		4.949059e-01		1.083879e+01
7.750000e-02		4.661896e-02		4.460162e-01		5.073648e-01		1.088422e+01
8.250000e-02		4.364716e-02		4.369505e-01		5.194023e-01		1.092830e+01
8.750000e-02		4.091414e-02		4.280645e-01		5.310213e-01		1.097107e+01
9.250000e-02		3.839889e-02		4.193746e-01		5.422265e-01		1.101257e+01
9.750000e-02		3.608228e-02		4.108938e-01		5.530239e-01		1.105282e+01
1.025000e-01		3.394696e-02		4.026324e-01		5.634206e-01		1.109187e+01
1.075000e-01		3.197716e-02		3.945982e-01		5.734247e-01		1.112974e+01
1.125000e-01		3.015856e-02		3.867967e-01		5.830448e-01		1.116646e+01
1.175000e-01		2.847816e-02		3.792316e-01		5.922902e-01		1.120207e+01
1.225000e-01		2.692415e-02		3.719051e-01		6.011708e-01		1.123659e+01
1.275000e-01		2.548584e-02		3.648177e-01		6.096964e-01		1.127004e+01
1.325000e-01		2.415347e-02		3.579692e-01		6.178774e-01		1.130245e+01
1.375000e-01		2.291823e-02		3.513579e-01		6.257239e-01		1.133385e+01
1.425000e-01		2.177206e-02		3.449818e-01		6.332462e-01		1.136425e+01
1.475000e-01		2.070768e-02		3.388377e-01		6.404546e-01		1.139369e+01
1.525000e-01		1.971845e-02		3.329224e-01		6.473591e-01		1.142217e+01
1.575000e-01		1.879832e-02		3.272319e-01		6.539698e-01		1.144972e+01
1.625000e-01		1.794180e-02		3.217619e-01		6.602963e-01		1.147636e+01
1.675000e-01		1.714389e-02		3.165080e-01		6.663482e-01		1.150211e+01
1.725000e-01		1.640002e-02		3.114654e-01		6.721346e-01		1.152697e+01
1.775000e-01		1.570603e-02		3.066294e-01		6.776646e-01		1.155098e+01
1.825000e-01		1.505812e-02		3.019951e-01		6.829468e-01		1.157414e+01
1.875000e-01		1.445284e-02		2.975576e-01		6.879896e-01		1.159648e+01
1.925000e-01		1.388702e-02		2.933119e-01		6.928010e-01		1.161799e+01
1.975000e-01		1.335777e-02		2.892534e-01		6.973889e-01		1.163871e+01
2.025000e-01		1.286245e-02		2.853771e-01		7.017605e-01		1.165863e+01
2.075000e-01		1.239863e-02		2.816784e-01		7.059230e-01		1.167777e+01
2.125000e-01		1.196410e-02		2.781528e-01		7.098831e-01		1.169615e+01
2.175000e-01		1.155683e-02		2.747957e-01		7.136474e-01		1.171378e+01
2.225000e-01		1.117496e-02		2.716030e-01		7.172221e-01		1.173066e+01
2.275000e-01		1.081679e-02		2.685703e-01		7.206129e-01		1.174680e+01
2.325000e-01		1.048075e-02		2.656938e-01		7.238254e-01		1.176222e+01
2.375000e-01		1.016541e-02		2.629697e-01		7.268649e-01		1.177692e+01
2.425000e-01		9.869446e-03		2.603941e-01		7.297364e-01		1.179092e+01
2.475000e-01		9.591650e-03		2.579637e-01		7.324446e-01		1.180421e+01
2.525000e-01		9.330908e-03		2.556751e-01		7.349940e-01		1.181681e+01
2.575000e-01		9.086200e-03		2.535252e-01		7.373886e-01		1.182873e+01
2.625000e-01		8.856586e-03		2.515109e-01		7.396325e-01		1.183996e+01
2.675000e-01		8.641204e-03		2.496295e-01		7.417292e-01		1.185053e+01
2.725000e-01		8.439262e-03		2.478784e-01		7.436823e-01		1.186042e+01
2.775000e-01		8.250032e-03		2.462551e-01		7.454949e-01		1.186966e+01
2.825000e-01		8.072846e-03		2.447573e-01		7.471699e-01		1.187823e+01
2.875000e-01		7.907092e-03		2.433828e-01		7.487101e-01		1.188616e+01
2.925000e-01		7.752209e-03		2.421298e-01		7.501180e-01		1.189343e+01
2.975000e-01		7.607684e-03		2.409964e-01		7.513959e-01		1.190007e+01
3.025000e-01		7.473047e-03		2.399811e-01		7.525459e-01		1.190606e+01
3.075000e-01		7.347872e-03		2.390823e-01		7.535698e-01		1.191141e+01
3.125000e-01		7.231770e-03		2.382989e-01		7.544694e-01		1.191613e+01
3.175000e-01		7.124387e-03		2.376295e-01		7.552461e-01		1.192022e+01
3.225000e-01		7.025408e-03		2.370734e-01		7.559012e-01		1.192368e+01
3.275000e-01		6.934545e-03		2.366296e-01		7.564358e-01		1.192651e+01
3.325000e-01		6.851544e-03		2.362976e-01		7.568509e-01		1.192871e+01
3.375000e-01		6.776180e-03		2.360767e-01		7.571471e-01		1.193029e+01
3.425000e-01		6.708254e-03		2.359667e-01		7.573250e-01		1.193125e+01
3.475000e-01		6.647597e-03		2.359674e-01		7.573850e-01		1.193158e+01
3.525000e-01		6.594063e-03		2.360788e-01		7.573271e-01		1.193129e+01
3.575000e-01		6.547534e-03		2.363009e-01		7.571515e-01		1.193037e+01
3.625000e-01		6.507914e-03		2.366341e-01		7.568580e-01		1.192884e+01
3.675000e-01		6.475134e-03		2.370788e-01		7.564461e-01		1.192667e+01
3.725000e-01		6.449146e-03		2.376355e-01		7.559153e-01		1.192389e+01
3.775000e-01		6.429928e-03		2.383051e-01		7.552649e-01		1.192047e+01
3.825000e-01		6.417482e-03		2.390885e-01		7.544940e-01		1.191643e+01
3.875000e-01		6.411831e-03		2.399866e-01		7.536015e-01		1.191176e+01
3.925000e-01		6.413026e-03		2.410008e-01		7.525861e-01		1.190646e+01
3.975000e-01		6.421141e-03		2.421325e-01		7.514464e-01		1.190052e+01
4.025000e-01		6.436275e-03		2.433831e-01		7.501806e-01		1.189395e+01
4.075000e-01		6.458554e-03		2.447545e-01		7.487869e-01		1.188673e+01
4.125000e-01		6.488131e-03		2.462486e-01		7.472633e-01		1.187887e+01
4.175000e-01		6.525187e-03		2.478673e-01		7.456075e-01		1.187036e+01
4.225000e-01		6.569933e-03		2.496130e-01		7.438171e-01		1.186120e+01
4.275000e-01		6.622611e-03		2.514880e-01		7.418894e-01		1.185138e+01
4.325000e-01		6.683496e-03		2.534951e-01		7.398214e-01		1.184091e+01
4.375000e-01		6.752899e-03		2.556368e-01		7.376103e-01		1.182976e+01
4.425000e-01		6.831167e-03		2.579163e-01		7.352525e-01		1.181794e+01
4.475000e-01		6.918688e-03		2.603366e-01		7.327447e-01		1.180544e+01
4.525000e-01		7.015891e-03		2.629011e-01		7.300830e-01		1.179226e+01
4.575000e-01		7.123254e-03		2.656133e-01		7.272634e-01		1.177838e+01
4.625000e-01		7.241303e-03		2.684770e-01		7.242817e-01		1.176381e+01
4.675000e-01		7.370617e-03		2.714959e-01		7.211335e-01		1.174852e+01
4.725000e-01		7.511835e-03		2.746742e-01		7.178140e-01		1.173253e+01
4.775000e-01		7.665659e-03		2.780162e-01		7.143182e-01		1.171580e+01
4.825000e-01		7.832858e-03		2.815263e-01		7.106409e-01		1.169835e+01
4.875000e-01		8.014278e-03		2.852091e-01		7.067766e-01		1.168015e+01
4.925000e-01		8.210847e-03		2.890695e-01		7.027197e-01		1.166120e+01
4.975000e-01		8.423582e-03		2.931124e-01		6.984640e-01		1.164148e+01
5.025000e-01		8.653596e-03		2.973430e-01		6.940034e-01		1.162099e+01
5.075000e-01		8.902112e-03		3.017665e-01		6.893314e-01		1.159971e+01
5.125000e-01		9.170471e-03		3.063884e-01		6.844412e-01		1.157764e+01
5.175000e-01		9.460142e-03		3.112141e-01		6.793257e-01		1.155475e+01
5.225000e-01		9.772737e-03		3.162494e-01		6.739778e-01		1.153103e+01
5.275000e-01		1.011002e-02		3.214999e-01		6.683900e-01		1.150648e+01
5.325000e-01		1.047394e-02		3.269714e-01		6.625547e-01		1.148107e+01
5.375000e-01		1.086663e-02		3.326695e-01		6.564638e-01		1.145480e+01
5.425000e-01		1.129043e-02		3.386001e-01		6.501095e-01		1.142763e+01
5.475000e-01		1.174790e-02		3.447686e-01		6.434835e-01		1.139957e+01
5.525000e-01		1.224189e-02		3.511806e-01		6.365775e-01		1.137058e+01
5.575000e-01		1.277550e-02		3.578413e-01		6.293832e-01		1.134066e+01
5.625000e-01		1.335216e-02		3.647558e-01		6.218920e-01		1.130977e+01
5.675000e-01		1.397565e-02		3.719286e-01		6.140958e-01		1.127791e+01
5.725000e-01		1.465012e-02		3.793638e-01		6.059860e-01		1.124505e+01
5.775000e-01		1.538015e-02		3.870651e-01		5.975547e-01		1.121116e+01
5.825000e-01		1.617081e-02		3.950352e-01		5.887940e-01		1.117623e+01
5.875000e-01		1.702765e-02		4.032762e-01		5.796962e-01		1.114024e+01
5.925000e-01		1.795685e-02		4.117890e-01		5.702542e-01		1.110314e+01
5.975000e-01		1.896518e-02		4.205734e-01		5.604614e-01		1.106493e+01
6.025000e-01		2.006016e-02		4.296279e-01		5.503120e-01		1.102558e+01
6.075000e-01		2.125008e-02		4.389491e-01		5.398008e-01		1.098505e+01
6.125000e-01		2.254409e-02		4.485321e-01		5.289239e-01		1.094331e+01
6.175000e-01		2.395233e-02		4.583695e-01		5.176781e-01		1.090035e+01
6.225000e-01		2.548599e-02		4.684519e-01		5.060621e-01		1.085611e+01
6.275000e-01		2.715743e-02		4.787669e-01		4.940757e-01		1.081058e+01
6.325000e-01		2.898035e-02		4.892990e-01		4.817207e-01		1.076371e+01
6.375000e-01		3.096985e-02		5.000294e-01		4.690007e-01		1.071548e+01
6.425000e-01		3.314263e-02		5.109355e-01		4.559219e-01		1.066584e+01
6.475000e-01		3.551716e-02		5.219904e-01		4.424924e-01		1.061476e+01
6.525000e-01		3.811379e-02		5.331627e-01		4.287235e-01		1.056220e+01
6.575000e-01		4.095501e-02		5.444159e-01		4.146291e-01		1.050811e+01
6.625000e-01		4.406561e-02		5.557079e-01		4.002265e-01		1.045246e+01
6.675000e-01		4.747288e-02		5.669910e-01		3.855361e-01		1.039520e+01
6.725000e-01		5.120686e-02		5.782110e-01		3.705821e-01		1.033628e+01
6.775000e-01		5.530058e-02		5.893072e-01		3.553922e-01		1.027566e+01
6.825000e-01		5.979024e-02		6.002118e-01		3.399979e-01		1.021329e+01
6.875000e-01		6.471552e-02		6.108497e-01		3.244347e-01		1.014912e+01
6.925000e-01		7.011975e-02		6.211384e-01		3.087418e-01		1.008310e+01
6.975000e-01		7.605015e-02		6.309877e-01		2.929621e-01		1.001518e+01
7.025000e-01		8.255805e-02		6.402998e-01		2.771422e-01		9.945300e+00
7.075000e-01		8.969900e-02		6.489691e-01		2.613319e-01		9.873406e+00
7.125000e-01		9.753286e-02		6.568832e-01		2.455839e-01		9.799441e+00
7.175000e-01		1.061238e-01		6.639224e-01		2.299538e-01		9.723347e+00
7.225000e-01		1.155404e-01		6.699610e-01		2.144987e-01		9.645062e+00
7.275000e-01		1.258548e-01		6.748679e-01		1.992773e-01		9.564524e+00
7.325000e-01		1.371432e-01		6.785079e-01		1.843489e-01		9.481670e+00
7.375000e-01		1.494840e-01		6.807433e-01		1.697727e-01		9.396434e+00
7.425000e-01		1.629579e-01		6.814353e-01		1.556068e-01		9.308749e+00
7.475000e-01		1.776457e-01		6.804468e-01		1.419075e-01		9.218545e+00
7.525000e-01		1.936267e-01		6.776450e-01		1.287282e-01		9.125752e+00
7.575000e-01		2.109766e-01		6.729046e-01		1.161188e-01		9.030297e+00
7.625000e-01		2.297640e-01		6.661116e-01		1.041244e-01		8.932105e+00
7.675000e-01		2.500472e-01		6.571680e-01		9.278481e-02		8.831098e+00
7.725000e-01		2.718696e-01		6.459967e-01		8.213362e-02		8.727198e+00
7.775000e-01		2.952551e-01		6.325474e-01		7.219752e-02		8.620324e+00
7.825000e-01		3.202019e-01		6.168024e-01		6.299570e-02		8.510393e+00
7.875000e-01		3.466776e-01		5.987830e-01		5.453941e-02		8.397318e+00
7.925000e-01		3.746119e-01		5.785565e-01		4.683160e-02		8.281013e+00
7.975000e-01		4.038917e-01		5.562415e-01		3.986680e-02		8.161389e+00
8.025000e-01		4.343552e-01		5.320137e-01		3.363111e-02		8.038354e+00
8.075000e-01		4.657879e-01		5.061097e-01		2.810244e-02		7.911818e+00
8.125000e-01		4.979200e-01		4.788291e-01		2.325098e-02		7.781687e+00
8.175000e-01		5.304255e-01		4.505346e-01		1.903989e-02		7.647870e+00
8.225000e-01		5.629236e-01		4.216501e-01		1.542626e-02		7.510274e+00
8.275000e-01		5.949814e-01		3.926563e-01		1.236227e-02		7.368810e+00
8.325000e-01		6.261182e-01		3.640853e-01		9.796522e-03		7.223389e+00
8.375000e-01		6.558084e-01		3.365160e-01		7.675595e-03		7.073927e+00
8.425000e-01		6.834843e-01		3.105701e-01		5.945517e-03		6.920345e+00
8.475000e-01		7.085332e-01		2.869135e-01		4.553294e-03		6.762569e+00
8.525000e-01		7.302899e-01		2.662618e-01		3.448263e-03		6.600533e+00
8.575000e-01		7.480237e-01		2.493931e-01		2.583235e-03		6.434180e+00
8.625000e-01		7.609200e-01		2.371646e-01		1.915354e-03		6.263463e+00
8.675000e-01		7.680662e-01		2.305272e-01		1.406652e-03		6.088349e+00
8.725000e-01		7.684545e-01		2.305212e-01		1.024288e-03		5.908818e+00
8.775000e-01		7.610324e-01		2.382271e-01		7.405095e-04		5.724868e+00
8.825000e-01		7.448428e-01		2.546248e-01		5.323826e-04		5.536518e+00
8.875000e-01		7.193065e-01		2.803121e-01		3.813636e-04		5.343807e+00
8.925000e-01		6.846740e-01		3.150532e-01		2.727674e-04		5.146799e+00
8.975000e-01		6.425725e-01		3.572323e-01		1.951998e-04		4.945580e+00
9.025000e-01		5.963707e-01		4.034894e-01		1.399991e-04		4.740255e+00
9.075000e-01		5.508829e-01		4.490164e-01		1.007203e-04		4.530939e+00
9.125000e-01		5.110637e-01		4.888636e-01		7.267629e-05		4.317746e+00
9.175000e-01		4.801258e-01		5.198217e-01		5.253868e-05		4.100776e+00
9.225000e-01		4.584414e-01		5.415206e-01		3.799068e-05		3.880106e+00
9.275000e-01		4.442037e-01		5.557689e-01		2.743438e-05		3.655789e+00
9.325000e-01		4.350696e-01		5.649106e-01		1.976027e-05		3.427863e+00
9.375000e-01		4.292569e-01		5.707289e-01		1.418397e-05		3.196348e+00
9.425000e-01		4.257000e-01		5.742898e-01		1.014048e-05		2.961261e+00
9.475000e-01		4.238146e-01		5.761782e-01		7.217567e-06		2.722609e+00
9.525000e-01		4.232943e-01		5.767006e-01		5.112662e-06		2.480397e+00
9.575000e-01		4.240113e-01		5.759851e-01		3.603237e-06		2.234628e+00
9.625000e-01		4.259836e-01		5.740139e-01		2.525760e-06		1.985298e+00
9.675000e-01		4.293798e-01		5.706184e-01		1.760315e-06		1.732404e+00
9.725000e-01		4.345575e-01		5.654413e-01		1.219260e-06		1.475936e+00
9.775000e-01		4.421419e-01		5.578573e-01		8.387873e-07		1.215882e+00
9.825000e-01		4.531703e-01		5.468291e-01		5.726522e-07		9.522220e-01
9.875000e-01		4.693512e-01		5.306484e-01		3.874967e-07		6.849294e-01
9.925000e-01		4.935514e-01		5.064483e-01		2.593812e-07		4.139634e-01
9.975000e-01		5.309063e-01		4.690935e-01		1.712106e-07		1.392636e-01


==> results_long/snapshots_SQRA_5e3.txt <==
x		u1		u2		u0		phi
2.500000e-03		1.376744e-02		6.346423e-01		3.515902e-01		1.003123e+01
7.500000e-03		1.268610e-02		6.214512e-01		3.658627e-01		1.009202e+01
1.250000e-02		1.170459e-02		6.083261e-01		3.799693e-01		1.015120e+01
1.750000e-02		1.081295e-02		5.953047e-01		3.938823e-01		1.020880e+01
2.250000e-02		1.000222e-02		5.824210e-01		4.075768e-01		1.026486e+01
2.750000e-02		9.264423e-03		5.697050e-01		4.210306e-01		1.031941e+01
3.250000e-02		8.592387e-03		5.571832e-01		4.342244e-01		1.037249e+01
3.750000e-02		7.979704e-03		5.448788e-01		4.471415e-01		1.042413e+01
4.250000e-02		7.420624e-03		5.328115e-01		4.597679e-01		1.047438e+01
4.750000e-02		6.909992e-03		5.209981e-01		4.720920e-01		1.052325e+01
5.250000e-02		6.443183e-03		5.094525e-01		4.841043e-01		1.057078e+01
5.750000e-02		6.016042e-03		4.981862e-01		4.957977e-01		1.061701e+01
6.250000e-02		5.624838e-03		4.872081e-01		5.071670e-01		1.066197e+01
6.750000e-02		5.266218e-03		4.765251e-01		5.182087e-01		1.070568e+01
7.250000e-02		4.937165e-03		4.661419e-01		5.289209e-01		1.074817e+01
7.750000e-02		4.634963e-03		4.560618e-01		5.393032e-01		1.078947e+01
8.250000e-02		4.357170e-03		4.462862e-01		5.493566e-01		1.082961e+01
8.750000e-02		4.101581e-03		4.368153e-01		5.590831e-01		1.086861e+01
9.250000e-02		3.866212e-03		4.276482e-01		5.684856e-01		1.090650e+01
9.750000e-02		3.649270e-03		4.187826e-01		5.775681e-01		1.094330e+01
1.025000e-01		3.449138e-03		4.102157e-01		5.863351e-01		1.097903e+01
1.075000e-01		3.264355e-03		4.019437e-01		5.947919e-01		1.101372e+01
1.125000e-01		3.093599e-03		3.939622e-01		6.029442e-01		1.104739e+01
1.175000e-01		2.935675e-03		3.862663e-01		6.107980e-01		1.108006e+01
1.225000e-01		2.789502e-03		3.788506e-01		6.183599e-01		1.111175e+01
1.275000e-01		2.654100e-03		3.717095e-01		6.256364e-01		1.114248e+01
1.325000e-01		2.528579e-03		3.648369e-01		6.326345e-01		1.117226e+01
1.375000e-01		2.412135e-03		3.582267e-01		6.393611e-01		1.120112e+01
1.425000e-01		2.304036e-03		3.518726e-01		6.458233e-01		1.122908e+01
1.475000e-01		2.203616e-03		3.457683e-01		6.520281e-01		1.125614e+01
1.525000e-01		2.110272e-03		3.399072e-01		6.579825e-01		1.128233e+01
1.575000e-01		2.023454e-03		3.342832e-01		6.636934e-01		1.130765e+01
1.625000e-01		1.942663e-03		3.288896e-01		6.691677e-01		1.133213e+01
1.675000e-01		1.867441e-03		3.237205e-01		6.744121e-01		1.135578e+01
1.725000e-01		1.797374e-03		3.187694e-01		6.794332e-01		1.137861e+01
1.775000e-01		1.732083e-03		3.140305e-01		6.842375e-01		1.140064e+01
1.825000e-01		1.671222e-03		3.094977e-01		6.888311e-01		1.142187e+01
1.875000e-01		1.614475e-03		3.051654e-01		6.932201e-01		1.144231e+01
1.925000e-01		1.561555e-03		3.010280e-01		6.974104e-01		1.146199e+01
1.975000e-01		1.512197e-03		2.970801e-01		7.014077e-01		1.148091e+01
2.025000e-01		1.466161e-03		2.933164e-01		7.052174e-01		1.149908e+01
2.075000e-01		1.423226e-03		2.897320e-01		7.088448e-01		1.151650e+01
2.125000e-01		1.383190e-03		2.863220e-01		7.122948e-01		1.153320e+01
2.175000e-01		1.345868e-03		2.830819e-01		7.155723e-01		1.154917e+01
2.225000e-01		1.311092e-03		2.800071e-01		7.186818e-01		1.156442e+01
2.275000e-01		1.278708e-03		2.770935e-01		7.216278e-01		1.157898e+01
2.325000e-01		1.248572e-03		2.743370e-01		7.244144e-01		1.159283e+01
2.375000e-01		1.220557e-03		2.717339e-01		7.270456e-01		1.160599e+01
2.425000e-01		1.194542e-03		2.692805e-01		7.295250e-01		1.161846e+01
2.475000e-01		1.170421e-03		2.669734e-01		7.318562e-01		1.163026e+01
2.525000e-01		1.148094e-03		2.648094e-01		7.340425e-01		1.164138e+01
2.575000e-01		1.127471e-03		2.627854e-01		7.360871e-01		1.165183e+01
2.625000e-01		1.108469e-03		2.608987e-01		7.379928e-01		1.166162e+01
2.675000e-01		1.091014e-03		2.591465e-01		7.397624e-01		1.167076e+01
2.725000e-01		1.075039e-03		2.575265e-01		7.413985e-01		1.167924e+01
2.775000e-01		1.060480e-03		2.560363e-01		7.429032e-01		1.168707e+01
2.825000e-01		1.047285e-03		2.546738e-01		7.442789e-01		1.169425e+01
2.875000e-01		1.035402e-03		2.534372e-01		7.455274e-01		1.170080e+01
2.925000e-01		1.024787e-03		2.523246e-01		7.466506e-01		1.170670e+01
2.975000e-01		1.015402e-03		2.513346e-01		7.476500e-01		1.171197e+01
3.025000e-01		1.007212e-03		2.504657e-01		7.485271e-01		1.171661e+01
3.075000e-01		1.000187e-03		2.497167e-01		7.492831e-01		1.172061e+01
3.125000e-01		9.943014e-04		2.490866e-01		7.499191e-01		1.172399e+01
3.175000e-01		9.895345e-04		2.485744e-01		7.504361e-01		1.172673e+01
3.225000e-01		9.858691e-04		2.481795e-01		7.508347e-01		1.172885e+01
3.275000e-01		9.832921e-04		2.479012e-01		7.511155e-01		1.173035e+01
3.325000e-01		9.817943e-04		2.477393e-01		7.512789e-01		1.173122e+01
3.375000e-01		9.813705e-04		2.476934e-01		7.513252e-01		1.173147e+01
3.425000e-01		9.820190e-04		2.477636e-01		7.512544e-01		1.173109e+01
3.475000e-01		9.837422e-04		2.479499e-01		7.510664e-01		1.173009e+01
3.525000e-01		9.865462e-04		2.482525e-01		7.507610e-01		1.172846e+01
3.575000e-01		9.904411e-04		2.486719e-01		7.503376e-01		1.172621e+01
3.625000e-01		9.954407e-04		2.492087e-01		7.497958e-01		1.172333e+01
3.675000e-01		1.001563e-03		2.498637e-01		7.491348e-01		1.171982e+01
3.725000e-01		1.008830e-03		2.506377e-01		7.483535e-01		1.171569e+01
3.775000e-01		1.017268e-03		2.515319e-01		7.474509e-01		1.171092e+01
3.825000e-01		1.026907e-03		2.525474e-01		7.464257e-01		1.170552e+01
3.875000e-01		1.037784e-03		2.536858e-01		7.452764e-01		1.169948e+01
3.925000e-01		1.049938e-03		2.549487e-01		7.440014e-01		1.169280e+01
3.975000e-01		1.063415e-03		2.563377e-01		7.425989e-01		1.168548e+01
4.025000e-01		1.078265e-03		2.578550e-01		7.410668e-01		1.167751e+01
4.075000e-01		1.094545e-03		2.595025e-01		7.394030e-01		1.166890e+01
4.125000e-01		1.112318e-03		2.612826e-01		7.376051e-01		1.165963e+01
4.175000e-01		1.131653e-03		2.631979e-01		7.356705e-01		1.164970e+01
4.225000e-01		1.152626e-03		2.652509e-01		7.335965e-01		1.163910e+01
4.275000e-01		1.175321e-03		2.674446e-01		7.313801e-01		1.162784e+01
4.325000e-01		1.199830e-03		2.697821e-01		7.290181e-01		1.161590e+01
4.375000e-01		1.226254e-03		2.722665e-01		7.265072e-01		1.160329e+01
4.425000e-01		1.254704e-03		2.749015e-01		7.238438e-01		1.158998e+01
4.475000e-01		1.285299e-03		2.776905e-01		7.210242e-01		1.157599e+01
4.525000e-01		1.318172e-03		2.806375e-01		7.180443e-01		1.156129e+01
4.575000e-01		1.353468e-03		2.837466e-01		7.148999e-01		1.154588e+01
4.625000e-01		1.391343e-03		2.870220e-01		7.115867e-01		1.152976e+01
4.675000e-01		1.431971e-03		2.904681e-01		7.080999e-01		1.151291e+01
4.725000e-01		1.475538e-03		2.940896e-01		7.044348e-01		1.149533e+01
4.775000e-01		1.522251e-03		2.978915e-01		7.005863e-01		1.147701e+01
4.825000e-01		1.572334e-03		3.018786e-01		6.965490e-01		1.145793e+01
4.875000e-01		1.626033e-03		3.060564e-01		6.923176e-01		1.143810e+01
4.925000e-01		1.683617e-03		3.104302e-01		6.878862e-01		1.141749e+01
4.975000e-01		1.745378e-03		3.150057e-01		6.832490e-01		1.139609e+01
5.025000e-01		1.811640e-03		3.197885e-01		6.783998e-01		1.137390e+01
5.075000e-01		1.882754e-03		3.247848e-01		6.733325e-01		1.135090e+01
5.125000e-01		1.959106e-03		3.300004e-01		6.680405e-01		1.132708e+01
5.175000e-01		2.041121e-03		3.354417e-01		6.625172e-01		1.130242e+01
5.225000e-01		2.129263e-03		3.411149e-01		6.567558e-01		1.127691e+01
5.275000e-01		2.224041e-03		3.470263e-01		6.507496e-01		1.125055e+01
5.325000e-01		2.326017e-03		3.531825e-01		6.444915e-01		1.122330e+01
5.375000e-01		2.435807e-03		3.595897e-01		6.379745e-01		1.119516e+01
5.425000e-01		2.554089e-03		3.662543e-01		6.311916e-01		1.116610e+01
5.475000e-01		2.681610e-03		3.731826e-01		6.241358e-01		1.113612e+01
5.525000e-01		2.819191e-03		3.803808e-01		6.168000e-01		1.110519e+01
5.575000e-01		2.967741e-03		3.878547e-01		6.091776e-01		1.107330e+01
5.625000e-01		3.128259e-03		3.956100e-01		6.012618e-01		1.104042e+01
5.675000e-01		3.301849e-03		4.036519e-01		5.930462e-01		1.100654e+01
5.725000e-01		3.489733e-03		4.119853e-01		5.845249e-01		1.097163e+01
5.775000e-01		3.693260e-03		4.206145e-01		5.756923e-01		1.093568e+01
5.825000e-01		3.913921e-03		4.295430e-01		5.665431e-01		1.089865e+01
5.875000e-01		4.153370e-03		4.387736e-01		5.570730e-01		1.086053e+01
5.925000e-01		4.413438e-03		4.483082e-01		5.472783e-01		1.082130e+01
5.975000e-01		4.696153e-03		4.581477e-01		5.371562e-01		1.078092e+01
6.025000e-01		5.003767e-03		4.682915e-01		5.267048e-01		1.073937e+01
6.075000e-01		5.338778e-03		4.787377e-01		5.159235e-01		1.069663e+01
6.125000e-01		5.703961e-03		4.894830e-01		5.048130e-01		1.065266e+01
6.175000e-01		6.102402e-03		5.005221e-01		4.933755e-01		1.060744e+01
6.225000e-01		6.537528e-03		5.118477e-01		4.816148e-01		1.056094e+01
6.275000e-01		7.013156e-03		5.234504e-01		4.695365e-01		1.051312e+01
6.325000e-01		7.533534e-03		5.353182e-01		4.571483e-01		1.046397e+01
6.375000e-01		8.103394e-03		5.474367e-01		4.444599e-01		1.041343e+01
6.425000e-01		8.728010e-03		5.597884e-01		4.314836e-01		1.036149e+01
6.475000e-01		9.413264e-03		5.723528e-01		4.182339e-01		1.030811e+01
6.525000e-01		1.016572e-02		5.851063e-01		4.047280e-01		1.025324e+01
6.575000e-01		1.099270e-02		5.980215e-01		3.909858e-01		1.019687e+01
6.625000e-01		1.190239e-02		6.110675e-01		3.770301e-01		1.013894e+01
6.675000e-01		1.290394e-02		6.242097e-01		3.628864e-01		1.007942e+01
6.725000e-01		1.400756e-02		6.374095e-01		3.485830e-01		1.001828e+01
6.775000e-01		1.522472e-02		6.506242e-01		3.341511e-01		9.955482e+00
6.825000e-01		1.656820e-02		6.638072e-01		3.196246e-01		9.890976e+00
6.875000e-01		1.805236e-02		6.769077e-01		3.050399e-01		9.824729e+00
6.925000e-01		1.969327e-02		6.898711e-01		2.904357e-01		9.756698e+00
6.975000e-01		2.150893e-02		7.026386e-01		2.758525e-01		9.686845e+00
7.025000e-01		2.351956e-02		7.151476e-01		2.613329e-01		9.615127e+00
7.075000e-01		2.574780e-02		7.273319e-01		2.469203e-01		9.541504e+00
7.125000e-01		2.821910e-02		7.391216e-01		2.326593e-01		9.465933e+00
7.175000e-01		3.096199e-02		7.504436e-01		2.185944e-01		9.388374e+00
7.225000e-01		3.400849e-02		7.612215e-01		2.047701e-01		9.308784e+00
7.275000e-01		3.739454e-02		7.713757e-01		1.912298e-01		9.227121e+00
7.325000e-01		4.116043e-02		7.808240e-01		1.780156e-01		9.143342e+00
7.375000e-01		4.535135e-02		7.894810e-01		1.651676e-01		9.057406e+00
7.425000e-01		5.001788e-02		7.972588e-01		1.527233e-01		8.969269e+00
7.475000e-01		5.521658e-02		8.040665e-01		1.407169e-01		8.878889e+00
7.525000e-01		6.101058e-02		8.098101e-01		1.291793e-01		8.786223e+00
7.575000e-01		6.747019e-02		8.143924e-01		1.181374e-01		8.691227e+00
7.625000e-01		7.467342e-02		8.177129e-01		1.076137e-01		8.593857e+00
7.675000e-01		8.270649e-02		8.196671e-01		9.762638e-02		8.494070e+00
7.725000e-01		9.166427e-02		8.201467e-01		8.818907e-02		8.391821e+00
7.775000e-01		1.016504e-01		8.190389e-01		7.931070e-02		8.287062e+00
7.825000e-01		1.127772e-01		8.162270e-01		7.099574e-02		8.179748e+00
7.875000e-01		1.251654e-01		8.115903e-01		6.324426e-02		8.069830e+00
7.925000e-01		1.389428e-01		8.050050e-01		5.605222e-02		7.957256e+00
7.975000e-01		1.542428e-01		7.963455e-01		4.941172e-02		7.841975e+00
8.025000e-01		1.712015e-01		7.854871e-01		4.331140e-02		7.723933e+00
8.075000e-01		1.899545e-01		7.723088e-01		3.773673e-02		7.603070e+00
8.125000e-01		2.106310e-01		7.566985e-01		3.267046e-02		7.479327e+00
8.175000e-01		2.333482e-01		7.385589e-01		2.809297e-02		7.352639e+00
8.225000e-01		2.582024e-01		7.178150e-01		2.398262e-02		7.222938e+00
8.275000e-01		2.852600e-01		6.944239e-01		2.031609e-02		7.090152e+00
8.325000e-01		3.145464e-01		6.683849e-01		1.706869e-02		6.954203e+00
8.375000e-01		3.460346e-01		6.397508e-01		1.421457e-02		6.815010e+00
8.425000e-01		3.796340e-01		6.086390e-01		1.172698e-02		6.672488e+00
8.475000e-01		4.151805e-01		5.752411e-01		9.578434e-03		6.526546e+00
8.525000e-01		4.524299e-01		5.398291e-01		7.740928e-03		6.377090e+00
8.575000e-01		4.910556e-01		5.027583e-01		6.186136e-03		6.224022e+00
8.625000e-01		5.306524e-01		4.644619e-01		4.885643e-03		6.067242e+00
8.675000e-01		5.707480e-01		4.254408e-01		3.811233e-03		5.906648e+00
8.725000e-01		6.108206e-01		3.862442e-01		2.935228e-03		5.742136e+00
8.775000e-01		6.503242e-01		3.474450e-01		2.230867e-03		5.573605e+00
8.825000e-01		6.887170e-01		3.096103e-01		1.672712e-03		5.400953e+00
8.875000e-01		7.254918e-01		2.732712e-01		1.237047e-03		5.224084e+00
8.925000e-01		7.602034e-01		2.388944e-01		9.022209e-04		5.042904e+00
8.975000e-01		7.924916e-01		2.068595e-01		6.489134e-04		4.857326e+00
9.025000e-01		8.220953e-01		1.774444e-01		4.602908e-04		4.667269e+00
9.075000e-01		8.488585e-01		1.508195e-01		3.220386e-04		4.472657e+00
9.125000e-01		8.727273e-01		1.270504e-01		2.222796e-04		4.273424e+00
9.175000e-01		8.937398e-01		1.061088e-01		1.513961e-04		4.069509e+00
9.225000e-01		9.120104e-01		8.788786e-02		1.017827e-04		3.860861e+00
9.275000e-01		9.277123e-01		7.222010e-02		6.756266e-05		3.647433e+00
9.325000e-01		9.410592e-01		5.889653e-02		4.429390e-05		3.429186e+00
9.375000e-01		9.522874e-01		4.768388e-02		2.868892e-05		3.206086e+00
9.425000e-01		9.616420e-01		3.833965e-02		1.836285e-05		2.978105e+00
9.475000e-01		9.693643e-01		3.062406e-02		1.161811e-05		2.745221e+00
9.525000e-01		9.756837e-01		2.430903e-02		7.267831e-06		2.507413e+00
9.575000e-01		9.808112e-01		1.918427e-02		4.496150e-06		2.264666e+00
9.625000e-01		9.849362e-01		1.506108e-02		2.751225e-06		2.016967e+00
9.675000e-01		9.882240e-01		1.177434e-02		1.665455e-06		1.764305e+00
9.725000e-01		9.908158e-01		9.183233e-03		9.975244e-07		1.506673e+00
9.775000e-01		9.928286e-01		7.170856e-03		5.912248e-07		1.244064e+00
9.825000e-01		9.943576e-01		5.642015e-03		3.467908e-07		9.764734e-01
9.875000e-01		9.954839e-01		4.515887e-03		2.013306e-07		7.038965e-01
9.925000e-01		9.962954e-01		3.704513e-03		1.156950e-07		4.263308e-01
9.975000e-01		9.969396e-01		3.060366e-03		6.581184e-08		1.437744e-01

